Scalable HPC Job Scheduling and Resource Management in SST

Efficient job scheduling and resource management contribute towards system throughput and efficiency maximization in high-performance computing (HPC) systems. In this paper, we introduce a scalable job scheduling and resource management component within the structural simulation toolkit (SST), a cycle-accurate and parallel discrete-event simulator. Our proposed simulator includes state-of-the-art job scheduling algorithms and resource management techniques. Additionally, it introduces workflow management components that support the simulation of task dependencies and resource allocations, crucial for workflows typical in scientific computing and data-intensive applications. We present the validation and scalability results of our job scheduling simulator. Simulation shows that our simulator achieves good accuracy in various metrics (e.g., job wait times, number of nodes usage) and also achieves good parallel performance.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is updated each year. Please make sure that you are using the style for the current year.


The following files provide guidlines and examples for writing WSC papers:

-- writgd18.pdf: Guildlines on writing a good WSC paper. The paper strctily follows the WSC style. Authors are encoraged to read through this file before writing a WSC paper.
-- wscYYpaper.tex (YY the current year, short for 20YY): Examples and further instructions for writing a WSC paper. Authors are encoraged to use this file as the template for ther own paper.


Please DO NOT change the following files:

-- wscpaperproc.cls: the class file for a normal paper to appear in the proceedings
-- wscposterproc.cls: the class file for a poster abstract

-- wsc.bst: the bib entries formatting file
-- wsc.sty: the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
-- wscsetup.sty: the "branding" file which contains the year and editor information - is used in wsc.sty

-- wscYYstyle.tex: a file containg the class and style files named above (YY the current year, short for 20YY)
